The Hubbard model with fermionic tensor networks

Many electromagnetic properties of graphene can be described by the Hubbard model on a honeycomb lattice. However, this system suffers strongly from the sign problem if a chemical potential is included. Tensor network methods are not affected by this problem. We use the imaginary time evolution of a fermionic projected entangled pair state, which allows to simulate both parity sectors independently. Incorporating the fermionic nature on the level of the tensor network allows to fix the particle number to be either even or odd. This way we can access the states at half filling and with one additional electron. We calculate the energy and other observables of both states, which was not possible before with Monte Carlo methods.

==> rawData/boundaryMPSdimTest_144.dat <==
#Expectation values of the ground state of the honeycomb Hubbard model in the odd parity sector;
$D=12$, $V=12 x 6$, $\kappa=1$, $U=2$, $\mu=0.1$, $B=0.01$; simple update, total imaginary time = 3.702996e+03
#\Chi		Value			relative error
#----------------------------------------------------------------------------------------
#		Energy $H$		$|(H(\Chi)-H(144))/H(144)|$
#1		-6.936809e+01		3.681713e-02
2		-7.013109e+01		2.622291e-02
4		-7.103938e+01		1.361124e-02
8		-7.153605e+01		6.714825e-03
16		-7.185498e+01		2.286470e-03
32		-7.198553e+01		4.737575e-04
64		-7.201557e+01		5.666863e-05
81		-7.201836e+01		1.793656e-05
100		-7.202002e+01		5.132277e-06
144		-7.201965e+01		0
#----------------------------------------------------------------------------------------
#		Magnetization $M$	$|(M(\Chi)-M(144))/M(144)|$
#1		-2.258672e+00		3.667634e-03
2		-2.250225e+00		6.021158e-02
4		-2.226487e+00		1.406397e-02
8		-2.207772e+00		1.895159e-02
16		-2.249025e+00		6.193285e-04
32		-2.248467e+00		8.671524e-04
64		-2.250020e+00		1.781735e-04
81		-2.250571e+00		6.983127e-05
100		-2.250581e+00		7.214596e-05
144		-2.250418e+00		0
#----------------------------------------------------------------------------------------
#		Particle number $n$	$|(n(\Chi)-n(144))/n(144)|$
#1		7.100483e+01		6.477452e-05
2		7.100425e+01		5.831624e-05
4		7.099270e+01		1.296688e-04
8		7.096033e+01		5.619606e-04
16		7.100044e+01		2.843423e-06
32		7.100362e+01		4.763113e-05
64		7.100052e+01		4.132079e-06
81		7.100001e+01		3.177223e-06
100		7.100049e+01		3.601051e-06
144		7.100023e+01		0
#----------------------------------------------------------------------------------------
#		Hole number $V-n$	$|(n(\Chi)-n(144))/(V-n(144))|$
#1		9.951675e-01		4.600081e-03
2		9.957535e-01		4.141434e-03
4		1.007297e+00		9.208664e-03
8		1.039666e+00		3.990866e-02
16		9.995644e-01		2.019309e-04
32		9.963846e-01		3.382612e-03
64		9.994783e-01		2.934472e-04
81		9.999919e-01		2.256363e-04
100		9.995107e-01		2.557353e-04
144		9.997663e-01		0
#----------------------------------------------------------------------------------------
#		Norm std deviation $\Delta I$
#1		1.926054e-04
2		1.113176e-01
4		1.134130e-01
8		1.553331e-02
16		9.732163e-03
32		8.573809e-03
64		1.892462e-03
81		1.004796e-03
100		2.651277e-04
144		1.134541e-04


==> rawData/energy_of_mu.dat <==
#Simple Update simulations for the 3x4 hex lattice, kappa=1, U=2, B=0
#bond dimension D, mu, chi, EVEN bMPS energy, Delta M, Delta n, Delta I, ODD bMPS energy, Delta M, Delta n, Delta I
10	0	20	-10.3872319096744 -4.94567896759798e-06 5.76782e-05 8.65015210895671e-05	-10.0844 0.000245885 0.0407011 0.000223547172496561	5.000000e-02
10	0	30	-10.3885370432664 8.67740854949535e-07 4.11435e-05 9.26435054735422e-05	-10.0867 0.000221684 0.0406815 2.92810963802794e-05	5.000000e-02
11	0	22	-10.4172805919383 7.52078210239631e-07 9.28232e-07 0.000120711096041841	-10.1245 0.000223735 -0.927968 0.000300483405121473	5.000000e-02
11	0	33	-10.4187216931304 -7.33075108780897e-07 3.57882e-07 0.000109142657829375	-10.1269 0.000211203 -0.927324 3.99124456985014e-05	5.000000e-02
12	0	24	-10.4382952912414 2.22110263281089e-06 -4.12537e-06 0.000190991954100567	-10.1427 0.000715248 -0.492486 0.000300492524537894	5.000000e-02
12	0	36	-10.4401617764155 1.41232716738255e-06 1.26796e-06 0.000172653228028688	-10.1451 0.000233344 -0.492265 4.87965776175548e-05	5.000000e-02
13	0	26	-10.4499162515759 1.95783582848186e-06 -5.93289e-06 0.000258460647645815	-10.1543 0.000474766 0.0743084 0.000306244609988465	5.000000e-02
13	0	39	-10.4514911653282 -1.0599762340479e-06 -8.80782e-06 0.000153093073034478	-10.1568 0.000132442 0.0743066 8.54872929082346e-05	5.000000e-02
14	0	28	-10.4612448027389 -1.48802700791089e-07 -5.68029e-08 0.000327547016444784	-10.1613 0.000313784 -0.00189166 0.00040189782508202	5.000000e-02
14	0	42	-10.4622602194599 1.38839448542366e-07 2.18148e-06 7.08737391860524e-05	-10.1644 0.000448262 -0.0018862 8.45252760829761e-05	5.000000e-02
15	0	30	-10.4736536193627 7.00864527022416e-07 1.42694e-06 0.000385448074431383	-10.1681 0.00122539 0.487129 0.000427176735268251	5.000000e-02
15	0	45	-10.4744442934439 9.01370594244512e-07 2.31285e-06 2.68228588147139e-05	-10.1711 0.000105949 0.486813 0.00013020721281486	5.000000e-02
16	0	32	-10.4826138303658 -1.49814225261838e-06 -2.84072e-05 0.000369833795165703	-10.1728 0.00168702 -0.329078 0.000783434433419873	5.000000e-02
16	0	48	-10.4839747780391 1.07843510844391e-06 -1.7921e-06 6.95869414836893e-05	-10.1734 0.000308804 -0.328893 0.000206331699641449	5.000000e-02
18	0	36	-10.4943266954245 -6.36602888893535e-06 8.26208e-06 0.000478954809868886	-12.4363 1.20061 -0.0129274 -1.43867992231138	5.000000e-02
18	0	54	-10.4969633620988 -2.61450416598648e-08 6.03893e-07 0.000179439324759091	-11.839 1.03765 12.9672 0.920955531773348	5.000000e-02
20	0	40	-10.5001002528863 -2.19718660150397e-05 -1.88354e-06 0.000761555183901728	-10.6077 0.965921 0.359905 1.16887366024768	5.000000e-02
20	0	60	-10.5062386305375 -1.07701293842107e-05 5.80681e-07 0.00038296314641961	-8.71885 0.860611 -0.0006922 0.0595029867237658	5.000000e-02
4	0	12	-9.91049543362258 5.83709598400012e-06 -1.75939e-06 1.41746551611239e-06	-9.24238 -0.033848 -0.0864058 1.31885533124069e-06	5.000000e-02
4	0	8	-9.9081111834419 5.52557082365152e-06 2.02874e-06 3.47566271000301e-05	-9.2415 -0.0339299 -0.0865517 3.2760202108199e-05	5.000000e-02
5	0	10	-10.0765143555121 -8.84714812170433e-06 -6.5142e-05 0.000177680798698967	-9.62086 0.000485068 -0.348242 0.000145156311948074	5.000000e-02
5	0	15	-10.0776524607606 1.77671683528752e-08 -1.00336e-05 2.49771518869801e-06	-9.62043 0.000350122 -0.348246 1.02795227022968e-06	5.000000e-02
6	0	12	-10.2414490509151 1.05291943001268e-07 1.25205e-05 5.04241483344899e-05	-9.79989 -4.48493e-05 0.186331 0.000188298383725656	5.000000e-02
6	0	18	-10.2435107247111 4.49896217051549e-08 -7.59984e-06 1.97863210738483e-06	-9.80029 5.61727e-05 0.186306 7.19983378899825e-06	5.000000e-02
7	0	14	-10.3199548523499 2.8753996936734e-05 9.82758e-06 0.000139637871783343	-9.90958 -1.75413e-05 -0.620571 4.65100194845232e-05	5.000000e-02
7	0	21	-10.321901265906 7.98969265608518e-08 -7.61271e-08 7.22799078862348e-06	-9.9105 -2.35641e-05 -0.620353 1.43124949995601e-05	5.000000e-02
8	0	16	-10.3441566281981 -1.71529659828296e-05 6.6058e-09 6.92653190815146e-05	-9.98125 -0.000325144 0.207231 7.78177006097565e-05	5.000000e-02
8	0	24	-10.3441412759339 9.1274498079455e-07 -4.33488e-06 1.95293640923972e-05	-9.98288 -2.43429e-05 0.207033 2.46680428841895e-05	5.000000e-02
9	0	18	-10.3655353754788 6.3252249509968e-07 5.60067e-05 6.59557534885877e-05	-10.0523 -0.000248719 -0.19275 0.000166735571737851	5.000000e-02
9	0	27	-10.365867170399 2.61107948608223e-06 5.97437e-05 2.76879347135148e-05	-10.0537 -5.67416e-05 -0.192614 2.10401099711149e-05	5.000000e-02
10	1.000000e-01	20	-10.387160537593 -2.99447457014282e-06 -0.00084529 8.68668913239518e-05	-10.1846 -9.09228e-05 -1.00099 0.000227851572223937	5.000000e-02
10	1.000000e-01	30	-10.3885229392545 -1.50240760932608e-06 -0.00083784 9.2848726128443e-05	-10.1869 0.000175889 -1.00005 3.19410460401542e-05	5.000000e-02
11	1.000000e-01	22	-10.41727339025 6.92011939729641e-07 -1.21618e-05 0.00012096974262005	-10.2251 0.000202237 -1.0007 0.000309521022784082	5.000000e-02
11	1.000000e-01	33	-10.4187058975162 1.2457851385028e-06 -4.16797e-05 0.000109854256132305	-10.2274 0.000226605 -1.00008 3.41971407620947e-05	5.000000e-02
12	1.000000e-01	24	-10.4383658093739 -1.21596071839299e-06 -0.000114108 0.0001881032738271	-10.2427 0.000592508 -1.00057 0.000301505694596036	5.000000e-02
12	1.000000e-01	36	-10.4401230625234 -7.24014438071088e-07 -9.19151e-05 0.000137138151059027	-10.2453 0.000237748 -1.00006 4.87944337320306e-05	5.000000e-02
13	1.000000e-01	26	-10.4506342199507 7.01230541265852e-09 -0.000193246 0.000261788419270657	-10.2534 0.000335342 -1.0004 0.000295617844614332	5.000000e-02
13	1.000000e-01	39	-10.4523040592574 -1.01055370636208e-08 -0.000117772 0.000187285642146233	-10.2562 0.000126486 -1.00023 8.41927488321077e-05	5.000000e-02
14	1.000000e-01	28	-10.4612831693327 -4.95555302210929e-06 -0.000117807 0.000325947390295847	-10.2618 -0.000481954 -1.00029 0.000282189967182501	5.000000e-02
14	1.000000e-01	42	-10.4622811794776 -6.29981554793103e-07 -0.000109699 6.38761859545748e-05	-10.265 4.07196e-05 -1.00013 0.000104393186571261	5.000000e-02
15	1.000000e-01	30	-10.4736191790945 7.71823684732071e-08 -7.86554e-05 0.000384702232588655	-10.2683 0.00108349 -1.0009 0.00037840938357567	5.000000e-02
15	1.000000e-01	45	-10.4744345832894 1.34398909825426e-06 -5.81652e-05 2.6275210947021e-05	-10.2712 8.66127e-05 -1.00039 0.000131367681519128	5.000000e-02
16	1.000000e-01	32	-10.4826640696894 6.05803004266083e-06 -0.000921857 0.00037716930654624	-10.2735 0.00161264 -1.00124 0.000795776013080615	5.000000e-02
16	1.000000e-01	48	-10.4839844224367 3.31738094968594e-06 -0.000820904 6.69020256451407e-05	-10.274 2.30739e-05 -1.00076 0.000208483464804872	5.000000e-02
18	1.000000e-01	36	-10.4930052329351 6.24778112324836e-06 -0.00198665 0.000461969090814597	-10.2811 0.00042396 -1.00135 0.000683294761108401	5.000000e-02
18	1.000000e-01	54	-10.4954717517571 -3.5373148920461e-06 -0.00182546 0.000199687722828632	-10.2826 -0.000813681 -1.00076 0.000193873373490285	5.000000e-02
20	1.000000e-01	40	-10.5000464909614 -2.11412495179299e-06 -0.000310678 0.000759329332249877	-10.2843 -0.00252149 -1.00147 0.000702679636983155	5.000000e-02
20	1.000000e-01	60	-10.5062446183013 5.04295618690028e-06 -0.000109568 0.000384775705507516	-10.2862 -0.00132758 -1.0008 0.000172587839422027	5.000000e-02
4	1.000000e-01	12	-9.90938909223056 4.88837712113097e-06 -2.93022e-06 1.44541084565727e-06	-9.42314 0.000322639 -0.999955 1.53831248884039e-06	5.000000e-02
4	1.000000e-01	8	-9.90703208864608 5.44106275566711e-06 -0.000164424 3.44317086119234e-05	-9.42081 0.000420466 -0.999973 4.37330378070454e-05	5.000000e-02
5	1.000000e-01	10	-10.0765192867472 -7.690039830365e-06 -0.00403624 0.000162658786537153	-9.72134 0.000831344 -0.999989 0.000151380959298551	5.000000e-02
5	1.000000e-01	15	-10.0777966056128 3.42391045463769e-09 -0.0039041 2.48037718626207e-06	-9.72091 0.000680781 -0.999988 9.90602501500462e-07	5.000000e-02
6	1.000000e-01	12	-10.2414499700071 -3.23479075785976e-07 -3.64569e-05 5.05922980191665e-05	-9.9116 -0.000316528 -1.00025 2.84600484571224e-05	5.000000e-02
6	1.000000e-01	18	-10.2435083964532 -2.40867725011945e-07 -1.45869e-05 1.95078107846747e-06	-9.91197 4.78551e-05 -1.00006 3.3452481944073e-06	5.000000e-02
7	1.000000e-01	14	-10.3200370599895 -4.0097570608022e-05 -0.00012201 0.000140203285111109	-10.0035 7.13294e-05 -1.00042 5.9372363716502e-05	5.000000e-02
7	1.000000e-01	21	-10.3218982538529 4.52097863659628e-08 -5.91508e-06 7.23702011255142e-06	-10.0043 9.84763e-05 -1.00013 1.61990020338774e-05	5.000000e-02
8	1.000000e-01	16	-10.3439982238301 1.24463435866844e-05 -2.10788e-05 6.63156078437153e-05	-10.0882 -0.000350585 -1.00094 6.85388661925717e-05	5.000000e-02
8	1.000000e-01	24	-10.3441401737635 1.4551289531017e-06 -1.35061e-05 1.954766753193e-05	-10.0893 -2.90565e-06 -0.99998 9.39036376884894e-06	5.000000e-02
9	1.000000e-01	18	-10.3654499020288 2.90245216790809e-06 -0.000710735 6.44099512560837e-05	-10.1524 -0.000304734 -1.00076 0.000160752485437314	5.000000e-02
9	1.000000e-01	27	-10.3659000955978 7.06999735335806e-08 -0.000699331 2.77976479356844e-05	-10.154 -8.8103e-05 -1.00007 2.17562577056471e-05	5.000000e-02
10	1	20	-11.4976868122309 -0.000110761158915564 -2.20881 0.000290187651723059	-11.3939 -0.00199071 -3.00146 0.000253265161988396	5.000000e-02
10	1	30	-11.493036193671 6.48403933957154e-05 -2.20983 1.23611017433371e-05	-11.3939 -0.000495143 -3.00043 0.000100079638868587	5.000000e-02
11	1	22	-11.5509564829859 0.00016897922207322 -2.14957 0.00102771334145444	-11.4098 -0.00182272 -3.00087 0.000292318223080166	5.000000e-02
11	1	33	-11.545052672271 -4.05010560972593e-05 -2.1488 4.58940602736398e-05	-11.4102 1.43821e-05 -3 2.93532321037309e-05	5.000000e-02
12	1	24	-11.5849602773 -8.87257921088266e-05 -2.0995 0.000570722938351934	-11.4178 -0.000471121 -3.00028 0.000190795607061077	5.000000e-02
12	1	36	-11.5829703404958 -7.60508569233113e-05 -2.10143 7.87053846177475e-05	-11.4194 0.000259708 -2.99949 2.25599742608224e-05	5.000000e-02
13	1	26	-11.598038039473 0.000197561100715009 -2.06619 0.000277626604823367	-11.4288 -0.00251665 -3.00091 0.000223025526464183	5.000000e-02
13	1	39	-11.6009070130914 9.76212231282563e-05 -2.06734 7.66101315980059e-05	-11.4296 0.000957276 -2.99925 3.73289815935632e-05	5.000000e-02
14	1	28	-11.6067527194471 -0.000116265020503504 -2.04888 0.000392844336700418	-11.4358 0.00127403 -2.99997 0.000201616289069248	5.000000e-02
14	1	42	-11.6101873894787 -5.80767855081843e-05 -2.04872 9.62439709641428e-05	-11.4358 0.00025401 -2.99947 7.08502226615359e-05	5.000000e-02
15	1	30	-11.6162933833133 -4.35415076397264e-05 -2.03031 0.000272267457622875	-11.4403 0.00438535 -2.99743 0.000357084808115706	5.000000e-02
15	1	45	-11.6199644445177 4.81126848375588e-05 -2.03007 4.48063291230012e-05	-11.4395 0.000533191 -2.99945 7.13611032389176e-05	5.000000e-02
16	1	32	-11.6237421078867 0.000311660456712982 -2.01831 0.000283823905435433	-11.4469 0.00125518 -2.996 0.000250721821968941	5.000000e-02
16	1	48	-11.6280626997322 -6.83196677235198e-05 -2.01757 0.000119570356166849	-11.4464 0.000345527 -2.99924 3.91981558039922e-05	5.000000e-02
18	1	36	-11.6378704468114 0.0002285063073581 -2.01241 0.00033491625815962	-11.455 0.00115663 -2.99756 0.000592785189900278	5.000000e-02
18	1	54	-11.6386168287065 -0.000380574139715327 -2.01131 0.00026866630111214	-11.4544 0.000496747 -2.99964 0.000133570388850424	5.000000e-02
20	1	40	-11.6409648893093 0.000233677167818615 -2.02243 0.000456789626461032	-11.4634 -0.00173647 -2.99772 0.000193668604040441	5.000000e-02
20	1	60	-11.6408502806912 -3.46745406824375e-05 -2.01998 0.00039828238019929	-11.4607 0.00195273 -3.00039 0.000134103858902856	5.000000e-02
4	1	12	-10.5780589262458 -4.67237577758337e-07 -2.41201 3.66793030174821e-06	-10.5055 -4.60119e-05 -2.99995 5.3701622398056e-06	5.000000e-02
4	1	8	-10.5765124344298 -4.69888258037661e-05 -2.41221 3.15568199559707e-05	-10.5048 -0.00075918 -2.99995 8.67666851288164e-05	5.000000e-02
5	1	10	-10.978134066071 -9.29358440971469e-06 -2.32753 2.73155798194853e-05	-11.0206 -1.85331e-05 -2.99995 0.000110305741281957	5.000000e-02
5	1	15	-10.978409130489 9.60800419573906e-06 -2.327 1.56943489895145e-06	-11.0208 -5.25781e-06 -2.99999 1.31656231260259e-06	5.000000e-02
6	1	12	-11.2474070764302 -5.53967024679084e-06 -2.00118 0.000259097666947956	-11.113 -0.000175051 -2.99884 0.000156147842072001	5.000000e-02
6	1	18	-11.2488013638311 1.36992311017183e-09 -2.00002 5.90911020048282e-06	-11.1128 -8.98429e-05 -2.99946 9.27148800374771e-06	5.000000e-02
7	1	14	-11.2739325452722 8.23004577391396e-05 -2.35905 6.58687411076039e-05	-11.1979 0.000757202 -2.99981 0.000114157491484205	5.000000e-02
7	1	21	-11.2740061938942 -2.27099374002036e-05 -2.35777 1.06939264841675e-05	-11.1982 -0.000125527 -3.00002 3.02474317519964e-05	5.000000e-02
8	1	16	-11.3042916250715 -1.66082919530459e-05 -2.48359 0.000106894568500301	-11.3046 0.00147939 -3.00025 0.000176498449991381	5.000000e-02
8	1	24	-11.3057953121656 -4.41187990658136e-06 -2.48322 2.00068027230595e-05	-11.306 -0.000258298 -3.00019 1.47266324871192e-05	5.000000e-02
9	1	18	-11.4962362822864 -0.000227651593197682 -2.00144 0.000116294705909157	-11.3455 -0.000224129 -3.00055 0.000255276513475991	5.000000e-02
9	1	27	-11.494993125856 -6.31840548463234e-05 -2.00045 4.12115759423319e-05	-11.3453 5.08331e-05 -3.00034 0.000101895914185888	5.000000e-02
10	2.000000e-01	20	-10.3861535252034 6.64721780132887e-07 -0.00013473 8.69179496266075e-05	-10.2841 -0.000493115 -1.00121 0.000244463061029453	5.000000e-02
10	2.000000e-01	30	-10.387476796155 2.35104071639449e-06 -8.05934e-05 9.2698881938439e-05	-10.2866 0.00011174 -1.00007 3.13417927511468e-05	5.000000e-02
11	2.000000e-01	22	-10.4172350495342 -2.2765546134995e-06 -6.37942e-05 0.000120507684818187	-10.3251 0.00020801 -1.00082 0.000311203327333892	5.000000e-02
11	2.000000e-01	33	-10.4187000525671 9.51040167894955e-07 -6.16048e-05 0.000110159087520972	-10.3272 0.000206183 -1.00008 3.43290728193236e-05	5.000000e-02
12	2.000000e-01	24	-10.4384133197374 2.70372083322618e-06 -0.000299979 0.00018907369279325	-10.3425 -0.00103157 -1.00164 0.000332671146755795	5.000000e-02
12	2.000000e-01	36	-10.4401306333163 6.15433081676024e-07 -0.000221813 0.000137547895388842	-10.3464 0.000189843 -1.0001 5.19912506456746e-05	5.000000e-02
13	2.000000e-01	26	-10.4506758442874 -1.1416186621054e-06 -0.000376569 0.000261061717933003	-10.3541 0.000252014 -1.00036 0.000297711518344419	5.000000e-02
13	2.000000e-01	39	-10.4522630542182 -8.14235945413939e-07 -0.000141766 0.000172766021436848	-10.3567 0.0001001 -1.00027 8.57939698624177e-05	5.000000e-02
14	2.000000e-01	28	-10.4614422397529 -4.7751993746464e-07 -0.000386014 0.000327791857206084	-10.3624 0.00106619 -1.00062 0.000358849823513763	5.000000e-02
14	2.000000e-01	42	-10.4623877506788 -1.19316431027147e-06 -0.000327532 6.27855941510554e-05	-10.3646 0.000193706 -1.00037 9.46626726105587e-05	5.000000e-02
15	2.000000e-01	30	-10.4736379773765 -3.32532364939915e-07 -0.000158729 0.000385325408767651	-10.3686 0.00101312 -1.00109 0.000407765263558683	5.000000e-02
15	2.000000e-01	45	-10.4744414891189 1.00245036840723e-06 -9.47905e-05 2.68244059676919e-05	-10.3714 2.96927e-05 -1.00042 0.000133801814690468	5.000000e-02
16	2.000000e-01	32	-10.4805632366343 -3.95376489015591e-06 -0.000270318 0.000332322102266615	-10.3737 0.00155376 -1.00145 0.000795640538597298	5.000000e-02
16	2.000000e-01	48	-10.4818911382448 2.91474507336379e-06 -0.00014202 4.37873498560659e-05	-10.3742 -1.24342e-05 -1.00083 0.000208825192535072	5.000000e-02
18	2.000000e-01	36	-10.4928296319942 1.22455316465933e-05 -0.00562777 0.000464851237691218	-10.382 0.000994501 -1.00141 0.000773331527245604	5.000000e-02
18	2.000000e-01	54	-10.4954698817055 -1.42953167895949e-06 -0.00538667 0.000219371337117591	-10.3828 -0.000962496 -1.00042 0.000207636369166304	5.000000e-02
20	2.000000e-01	40	-10.5001791334991 1.85589675173476e-07 -0.000640977 0.000755339828124842	-10.3846 -0.00256023 -1.00176 0.00075173657699457	5.000000e-02
20	2.000000e-01	60	-10.5059192434457 -6.49762199513894e-06 -0.000212761 0.000366639347593807	-10.3863 -0.00135158 -1.00094 0.000181802355011914	5.000000e-02
4	2.000000e-01	12	-9.90935202566212 5.18212369221213e-06 -9.47815e-06 1.39007479524579e-06	-9.52316 0.000313247 -0.999963 1.37029098744414e-06	5.000000e-02
4	2.000000e-01	8	-9.90704355948128 2.98022383821844e-06 -0.000365766 3.30449012524084e-05	-9.52084 0.000408831 -1.00005 4.33336344751369e-05	5.000000e-02
5	2.000000e-01	10	-10.0771080580798 3.57705122712784e-06 -0.00845319 0.000166724328531159	-9.82184 0.00145741 -1.00001 0.000146574135883619	5.000000e-02
5	2.000000e-01	15	-10.0784221600203 6.17188172964689e-10 -0.00808781 2.54049997456731e-06	-9.82138 0.00127788 -0.999988 9.46968061228742e-07	5.000000e-02
6	2.000000e-01	12	-10.2414612900887 1.39750202783791e-06 -0.000114072 5.12573084326224e-05	-10.0012 -2.04357e-05 -1.0003 0.000194594247529538	5.000000e-02
6	2.000000e-01	18	-10.2434979000819 1.55363424971487e-07 -1.74634e-05 1.95926446915556e-06	-10.0017 7.02789e-05 -1.00012 7.32129913818624e-06	5.000000e-02
7	2.000000e-01	14	-10.319987777822 2.59953232446472e-05 -0.00042263 0.000137464123156959	-10.1041 9.12994e-05 -1.00048 5.88372175261725e-05	5.000000e-02
7	2.000000e-01	21	-10.3218865596585 -2.46256417410495e-08 -1.14774e-05 7.23571101183421e-06	-10.105 0.000118087 -1.00014 1.6905427560946e-05	5.000000e-02
8	2.000000e-01	16	-10.3440499393303 -1.9335584924441e-06 -4.23097e-05 6.78955369484084e-05	-10.1888 -0.000372235 -1.00097 7.06633429310893e-05	5.000000e-02
8	2.000000e-01	24	-10.3441367992347 2.18486592906339e-07 -4.41002e-05 1.96521386236063e-05	-10.1898 -8.54324e-06 -0.999995 8.79199476144701e-06	5.000000e-02
9	2.000000e-01	18	-10.3655107478768 -6.39657351313681e-06 -0.00174691 6.70848102200025e-05	-10.2529 -0.00034356 -1.00083 0.000169790129953324	5.000000e-02
9	2.000000e-01	27	-10.3659532098693 -1.90526501740382e-07 -0.00173007 2.86160658932148e-05	-10.2542 -9.23065e-05 -1.00009 2.26934163586619e-05	5.000000e-02
10	3.000000e-01	20	-10.3873406834508 -4.22941778476156e-06 -0.00395075 8.77183111244921e-05	-10.3847 -0.000186871 -1.0012 0.000238259953685096	5.000000e-02
10	3.000000e-01	30	-10.3886520407535 -2.46463002339075e-06 -0.00389784 9.28865597620236e-05	-10.3868 0.000119503 -1.00009 3.29757700658915e-05	5.000000e-02
11	3.000000e-01	22	-10.4162214929148 2.18710958710096e-06 -0.000143752 0.000121319490436342	-10.4255 8.77069e-05 -1.00082 0.000318313923778624	5.000000e-02
11	3.000000e-01	33	-10.4176801700593 4.94730587622706e-06 -7.49261e-05 0.000132605970585398	-10.4277 0.0001978 -1.00012 3.52244511381394e-05	5.000000e-02
12	3.000000e-01	24	-10.4384404388771 3.57031032102652e-07 -0.000513627 0.000190156124217118	-10.4427 -0.00131078 -1.00185 0.00034624278096576	5.000000e-02
12	3.000000e-01	36	-10.4401357387558 3.49338757592267e-06 -0.000389796 0.000136976105549537	-10.4465 0.000203054 -1.00012 5.33047015945615e-05	5.000000e-02
13	3.000000e-01	26	-10.4507421871743 1.50080023215459e-06 -0.000535614 0.000262749947085336	-10.4539 0.000523766 -1.00035 0.000302244478348478	5.000000e-02
13	3.000000e-01	39	-10.4523461012212 4.82475895375434e-07 -0.000151572 0.000191199629489047	-10.4561 6.63623e-05 -1.00035 9.21253972400453e-05	5.000000e-02
14	3.000000e-01	28	-10.461476213384 -7.09116923627135e-07 -0.000705653 0.000329251043321163	-10.4627 0.00149089 -1.00098 0.00043865605194431	5.000000e-02
14	3.000000e-01	42	-10.4624232283983 -8.60353275237069e-07 -0.000610725 6.6189717119252e-05	-10.465 0.000514903 -1.00041 8.92696056235392e-05	5.000000e-02
15	3.000000e-01	30	-10.4736469053255 1.63226765069035e-06 -0.00023351 0.000385715274358463	-10.469 0.000848255 -1.00102 0.00053304316909746	5.000000e-02
15	3.000000e-01	45	-10.4744360781167 1.82097766494296e-06 -0.000139335 2.54388726010193e-05	-10.4714 9.29843e-05 -1.00055 0.000133829813876664	5.000000e-02
16	3.000000e-01	32	-10.4809562913497 3.26747198802716e-06 -0.00810781 0.000369572817182659	-10.4736 0.00150489 -1.00164 0.00079159073495919	5.000000e-02
16	3.000000e-01	48	-10.4822506170947 3.43884633089765e-06 -0.00797397 5.95759574409074e-05	-10.4741 0.00020297 -1.0009 0.000220063492428489	5.000000e-02
18	3.000000e-01	36	-10.4935976264209 -0.000494691358437854 -0.015101 0.000456534387380726	-10.4816 0.000479266 -1.00176 0.000692370604739962	5.000000e-02
18	3.000000e-01	54	-10.4958392614775 -6.92733152296973e-05 -0.0148466 0.000262253948869207	-10.4839 -0.000727348 -1.00061 0.000298947934414932	5.000000e-02
20	3.000000e-01	40	-10.5001715890363 1.78829894266584e-05 -0.000946532 0.000750762224318218	-10.4853 -0.00217562 -1.0019 0.000752140303090503	5.000000e-02
20	3.000000e-01	60	-10.5059675616637 -1.54278660224404e-05 -0.000327728 0.000365163092645189	-10.4874 -0.00148171 -1.00093 0.00020111419758914	5.000000e-02
4	3.000000e-01	12	-9.90931559334764 4.89562028681279e-06 -1.48607e-05 1.34783805291941e-06	-9.62317 0.00027285 -0.999968 1.28024553498126e-06	5.000000e-02
4	3.000000e-01	8	-9.90709276538792 2.90675896380543e-07 -0.000556125 3.10101878725477e-05	-9.62089 0.000361428 -1.00018 4.29187860219799e-05	5.000000e-02
5	3.000000e-01	10	-10.0784545400239 2.7637782552656e-06 -0.0143985 0.000171677204427898	-9.92231 0.000819463 -1.00002 0.00014696568469383	5.000000e-02
5	3.000000e-01	15	-10.0795531710436 6.97128171162076e-11 -0.0135976 2.65911164749637e-06	-9.92185 0.000631323 -0.999988 8.98681284642659e-07	5.000000e-02
6	3.000000e-01	12	-10.2414621677301 5.81571468267171e-07 -0.00015369 5.08464168757395e-05	-10.1018 -0.000134688 -1.00039 0.000204736063623937	5.000000e-02
6	3.000000e-01	18	-10.2434881541064 1.28167937074944e-06 -3.81612e-05 1.88615521815543e-06	-10.1024 7.85944e-05 -1.00014 7.53673105150378e-06	5.000000e-02
7	3.000000e-01	14	-10.3200941111452 -5.1768586504658e-06 -0.00051931 0.000142014709320466	-10.2048 0.000105177 -1.00055 5.76167078111005e-05	5.000000e-02
7	3.000000e-01	21	-10.3218664845739 -8.3492135323493e-08 -1.736e-05 7.29216875085236e-06	-10.2056 0.000339383 -1.00011 1.67951782249141e-05	5.000000e-02
8	3.000000e-01	16	-10.3440967193712 7.07701380029627e-06 -6.35675e-05 6.90143296445125e-05	-10.2911 -0.000489472 -1.00105 8.43140105260444e-05	5.000000e-02
8	3.000000e-01	24	-10.3441293872783 8.08776545332089e-07 -5.4639e-05 1.97412376827621e-05	-10.2921 -8.91466e-06 -1.00002 1.42061568150173e-05	5.000000e-02
9	3.000000e-01	18	-10.3629356705564 4.1114265945429e-06 -0.00517135 8.37873252512768e-05	-10.3536 -0.000387531 -1.0008 0.00016713996367799	5.000000e-02
9	3.000000e-01	27	-10.3635902567461 1.24711544399487e-06 -0.00515651 4.97680811418738e-05	-10.3545 -0.000111832 -1.00011 2.38349858138558e-05	5.000000e-02
10	4.000000e-01	20	-10.3877628351819 -6.99088150123194e-06 -0.00857773 8.84956710600583e-05	-10.4924 -0.00157961 -1.00166 0.000293655049921887	5.000000e-02
10	4.000000e-01	30	-10.3890532839191 3.09784330280614e-07 -0.00850467 9.28677444363011e-05	-10.4948 6.93219e-05 -1.00015 4.00938387926505e-05	5.000000e-02
11	4.000000e-01	22	-10.41722266224 1.04215112953091e-06 -0.000173263 0.000121579774532115	-10.5255 9.16991e-05 -1.00096 0.000320330249352349	5.000000e-02
11	4.000000e-01	33	-10.4186683094709 3.80343367151897e-06 -0.000101285 0.00011231766674794	-10.5276 0.000161736 -1.00013 3.5029337240136e-05	5.000000e-02
12	4.000000e-01	24	-10.4384859987526 4.00006973567842e-05 -0.0010382 0.000191468882058059	-10.5435 -0.00194772 -1.00246 0.000372986851238878	5.000000e-02
12	4.000000e-01	36	-10.4401840452764 4.06972382428897e-05 -0.000858589 0.000150515091529027	-10.5476 0.00024161 -1.00015 5.60047209414551e-05	5.000000e-02
13	4.000000e-01	26	-10.4516238732149 3.50024247891274e-07 -0.006944 0.000266273713820165	-10.5523 0.000784615 -1.00052 0.000269827847961254	5.000000e-02
13	4.000000e-01	39	-10.4529531335485 1.41475168050753e-06 -0.0068404 0.00013979073448238	-10.5545 -3.94e-05 -1.00039 8.06546039100746e-05	5.000000e-02
14	4.000000e-01	28	-10.461584636767 -5.53627180958026e-07 -0.00166162 0.000331709011871004	-10.5629 0.00143963 -1.00097 0.000419308473178193	5.000000e-02
14	4.000000e-01	42	-10.4625047455177 3.93358612070743e-06 -0.00154097 6.62695677269642e-05	-10.5651 0.00048769 -1.00046 9.13351480985174e-05	5.000000e-02
15	4.000000e-01	30	-10.4736844311639 2.83758535898427e-06 -0.000309175 0.000386640440831918	-10.5691 0.00081089 -1.00115 0.000531381067916269	5.000000e-02
15	4.000000e-01	45	-10.4744494098557 -1.55592587848573e-06 -0.000167576 2.5963826789767e-05	-10.5716 4.93212e-05 -1.0006 0.000134688389377081	5.000000e-02
16	4.000000e-01	32	-10.481193961022 -1.32380389727157e-06 -0.0348368 0.000345250494808415	-10.5742 0.00143252 -1.00163 0.000800321529912402	5.000000e-02
16	4.000000e-01	48	-10.4828494294553 -7.18583922147914e-06 -0.0345433 0.00012957643609562	-10.5747 -3.48944e-05 -1.00092 0.000212967285981678	5.000000e-02
18	4.000000e-01	36	-10.4932708470626 0.000145501339688297 -0.114825 0.000391076416340487	-10.5824 -0.000131919 -1.00163 0.000748136404870858	5.000000e-02
18	4.000000e-01	54	-10.4953587970669 -2.11404678845428e-05 -0.114454 0.000128171865890501	-10.5838 -0.000901973 -1.00069 0.000181941411416963	5.000000e-02
20	4.000000e-01	40	-10.5004520076535 1.08817075491249e-06 -0.00127696 0.000746989231589043	-10.586 -0.00274384 -1.00201 0.000653683112394416	5.000000e-02
20	4.000000e-01	60	-10.5060312311005 -1.31207302564429e-06 -0.000439408 0.00036469215259121	-10.5876 -0.00153474 -1.00112 0.000239970485393953	5.000000e-02
4	4.000000e-01	12	-9.78913574405789 -1.27062722274363e-07 -0.0120324 9.12890656548779e-07	-9.6695 0.000600394 -1.00001 1.33971060643103e-06	5.000000e-02
4	4.000000e-01	8	-9.78753009488844 1.15159079644434e-05 -0.0121198 1.38682776329647e-05	-9.66766 0.000737134 -1.00048 2.98727552585751e-05	5.000000e-02
5	4.000000e-01	10	-10.0802211356126 6.36489103873219e-07 -0.022745 0.000178481590595713	-10.0227 0.000313261 -1.00002 0.000137564966976152	5.000000e-02
5	4.000000e-01	15	-10.0813841238161 -5.32779732766338e-10 -0.0223026 2.8426497909904e-06	-10.0223 0.000132863 -0.999988 8.44991748944723e-07	5.000000e-02
6	4.000000e-01	12	-10.2414784940207 -1.41581225870761e-06 -0.000209891 5.19926604130676e-05	-10.2026 -5.67186e-05 -1.0004 0.000202654258201814	5.000000e-02
6	4.000000e-01	18	-10.2434746247359 -5.15625101222932e-06 -5.8011e-05 1.65838933217892e-06	-10.2031 8.35223e-05 -1.00014 7.79269640554897e-06	5.000000e-02
7	4.000000e-01	14	-10.3201712480708 4.88568934455674e-05 -0.000747262 0.00014150162869123	-10.3163 3.87993e-06 -1.00076 4.82600268203035e-05	5.000000e-02
7	4.000000e-01	21	-10.3218358265672 -9.10670187870277e-09 -2.2681e-05 7.33724472649079e-06	-10.3169 8.98624e-05 -1.00017 1.26886521995772e-05	5.000000e-02
8	4.000000e-01	16	-10.3441650032126 1.36840750683074e-05 -8.48555e-05 7.03895280022365e-05	-10.3995 -0.000549173 -1.0011 9.15904571398401e-05	5.000000e-02
8	4.000000e-01	24	-10.3441161962261 -3.15218292878169e-06 -6.61718e-05 1.98763755566386e-05	-10.4004 -2.74826e-05 -1.00004 1.1915003243686e-05	5.000000e-02
9	4.000000e-01	18	-10.363666557652 2.288151158443e-07 -0.0103748 8.68744910559309e-05	-10.4534 -0.000467185 -1.00093 0.000169995480429305	5.000000e-02
9	4.000000e-01	27	-10.3642795631262 1.83224500216114e-06 -0.010351 5.26312904234689e-05	-10.4547 -0.00013419 -1.00012 2.52046674274964e-05	5.000000e-02
10	5.000000e-01	20	-10.3879835019855 -4.17873472583858e-05 -0.0771992 9.10292628579158e-05	-10.5928 -0.00213963 -1.00183 0.000305613176843564	5.000000e-02
10	5.000000e-01	30	-10.3889346276579 -3.79217280634444e-05 -0.0771387 8.29778439027119e-05	-10.5949 6.53269e-05 -1.00016 3.76128787207417e-05	5.000000e-02
11	5.000000e-01	22	-10.4172168556853 -3.47710108563031e-07 -0.000233993 0.000121083312948552	-10.6259 5.396e-06 -1.00085 0.000310403189486214	5.000000e-02
11	5.000000e-01	33	-10.4186373009049 1.06627767820517e-06 -0.000125492 0.000111230265994518	-10.6279 0.000209009 -1.00018 3.5678607881028e-05	5.000000e-02
12	5.000000e-01	24	-10.4353515692088 0.00013047595889632 -0.0451654 0.000201771185968876	-10.6439 -0.00207473 -1.0026 0.00039702639181359	5.000000e-02
12	5.000000e-01	36	-10.436879080381 0.000143973200056954 -0.0448652 7.71734967774312e-05	-10.6477 0.000243186 -1.00017 5.6219742487555e-05	5.000000e-02
13	5.000000e-01	26	-10.4549296925332 -1.0113748485066e-06 -0.0766353 0.000311911144496821	-10.6525 0.000768404 -1.00081 0.000276243709397841	5.000000e-02
13	5.000000e-01	39	-10.4562205520671 5.82859494298202e-08 -0.0764536 0.000196448337556329	-10.6549 -5.7909e-05 -1.0004 8.02537092743448e-05	5.000000e-02
14	5.000000e-01	28	-10.4623408877235 2.65641576749381e-06 -0.0163561 0.000346395004085648	-10.6628 0.0012236 -1.00093 0.000323643554936978	5.000000e-02
14	5.000000e-01	42	-10.4631286218273 8.49165263428647e-06 -0.0161932 6.85156084877925e-05	-10.6651 0.000180425 -1.00046 0.000102693984550953	5.000000e-02
15	5.000000e-01	30	-10.6235606092871 -3.50638055106011e-05 -1.9287 0.000242997561749059	-10.6694 0.0008164 -1.00124 0.000522371096705912	5.000000e-02
15	5.000000e-01	45	-10.6289135387153 1.14224869055034e-05 -1.9273 1.7596770956372e-05	-10.6717 8.46776e-06 -1.00062 0.000138763926429629	5.000000e-02
16	5.000000e-01	32	-10.6328223924176 4.89717728012779e-05 -1.9361 0.000316872071355043	-10.6754 0.00145626 -1.0014 0.000800920875914323	5.000000e-02
16	5.000000e-01	48	-10.6361590791727 -1.47574674488849e-06 -1.93466 7.03746528562943e-05	-10.6759 8.09435e-05 -1.00089 0.000212555975705642	5.000000e-02
18	5.000000e-01	36	-10.6435633185814 -7.71532812654173e-05 -1.96128 0.0005837913481201	-10.6824 0.000303886 -1.00206 0.000739850277080932	5.000000e-02
18	5.000000e-01	54	-10.6458718486759 -3.2040759429276e-06 -1.95937 0.000200919132517607	-10.6841 -0.000905849 -1.00097 0.00030216203359216	5.000000e-02
20	5.000000e-01	40	-10.6547285559836 -6.11079119639581e-05 -2.0046 0.00113081987455905	-10.687 -0.00227812 -1.00223 0.000752304437678314	5.000000e-02
20	5.000000e-01	60	-10.6554096416727 5.19358017118277e-06 -2.00202 9.82519611791286e-05	-10.6886 -0.00161357 -1.0011 0.000242523589037312	5.000000e-02
4	5.000000e-01	12	-9.44394046464606 -7.78058381126212e-08 -1.99999 2.34646827734881e-06	-9.76954 0.00059117 -1.00002 1.269907518592e-06	5.000000e-02
4	5.000000e-01	8	-9.44334979335527 0.000183765128872523 -1.99989 2.07073002169884e-05	-9.76782 0.000742008 -1.00072 2.69710667476987e-05	5.000000e-02
5	5.000000e-01	10	-10.083416775022 -5.55809013766959e-08 -0.0412167 0.000193068798187246	-10.1232 0.00146808 -1.00005 0.000130589388602379	5.000000e-02
5	5.000000e-01	15	-10.0843492067681 -1.16269052388316e-09 -0.0404538 3.13430114616288e-06	-10.1227 0.00124946 -0.999988 7.8513840591126e-07	5.000000e-02
6	5.000000e-01	12	-10.2414943025159 -4.82120739569644e-06 -0.000274703 5.1738759691475e-05	-10.3033 4.29387e-05 -1.0004 0.000199131837784161	5.000000e-02
6	5.000000e-01	18	-10.243452308138 -5.60230136758058e-06 -7.01206e-05 1.6429313343158e-06	-10.3037 9.46636e-05 -1.00015 8.17999286109493e-06	5.000000e-02
7	5.000000e-01	14	-10.3611357275188 -0.00014837714059543 -1.99893 0.000156555685883155	-10.4144 2.86434e-05 -1.00076 5.20014811658757e-05	5.000000e-02
7	5.000000e-01	21	-10.3618363450192 8.07308137106087e-06 -1.99853 5.20987348415424e-06	-10.4149 0.000127176 -1.00019 1.67948577665178e-05	5.000000e-02
8	5.000000e-01	16	-10.3441253266366 -1.95297826922226e-05 -0.000105878 6.98563548801598e-05	-10.5 -0.000570817 -1.00114 9.72030446240004e-05	5.000000e-02
8	5.000000e-01	24	-10.3441053354384 1.98941098080233e-06 -8.68008e-05 2.01179532462418e-05	-10.5008 -2.24781e-05 -1.00005 1.1509868711751e-05	5.000000e-02
9	5.000000e-01	18	-10.3654016813754 7.87580960821647e-06 -0.028786 9.88351898659329e-05	-10.5541 -0.000335807 -1.00101 0.000182626048708331	5.000000e-02
9	5.000000e-01	27	-10.3661838151301 2.80899691379281e-06 -0.0287464 5.08698552254244e-05	-10.555 -0.000109793 -1.00018 2.21229608049222e-05	5.000000e-02
10	6.000000e-01	20	-10.764526398719 0.000186797231023248 -1.99435 3.48299165953089e-05	-10.6944 -0.00234704 -1.00197 0.000318053683239152	5.000000e-02
10	6.000000e-01	30	-10.7652259431016 1.46016903590494e-08 -1.99281 1.27903698796922e-05	-10.6965 5.84646e-05 -1.00018 4.2379699944059e-05	5.000000e-02
11	6.000000e-01	22	-10.4165000632465 2.99670530811932e-06 -0.00164782 0.00012659779940094	-10.7267 -1.92565e-05 -1.00111 0.000322633457382208	5.000000e-02
11	6.000000e-01	33	-10.4176389327844 1.015967734799e-05 -0.000863701 0.000121660704946754	-10.7285 0.00022575 -1.0002 4.53409502678175e-05	5.000000e-02
12	6.000000e-01	24	-10.8098793780653 -2.79412422554751e-05 -1.98611 8.47725937318373e-05	-10.7437 -0.00337552 -1.00339 0.00043300177877017	5.000000e-02
12	6.000000e-01	36	-10.8108591971365 -7.41067647923459e-07 -1.98511 2.48223694683479e-05	-10.7479 0.000228044 -1.00019 5.79754341935255e-05	5.000000e-02
13	6.000000e-01	26	-10.813151847494 2.33718095311095e-05 -1.98577 4.37740415799401e-05	-10.7525 0.000749983 -1.00101 0.00027493679578251	5.000000e-02
13	6.000000e-01	39	-10.8162707324123 1.99887864615306e-05 -1.98482 1.00099507796109e-05	-10.755 -3.7773e-05 -1.00044 8.18006665276512e-05	5.000000e-02
14	6.000000e-01	28	-10.8243181819159 2.35417972873902e-05 -1.99123 0.000166603548346039	-10.7632 0.00115651 -1.00067 0.000285627463232517	5.000000e-02
14	6.000000e-01	42	-10.8260542331005 -2.07062753120246e-07 -1.99012 3.52401706121101e-05	-10.7653 0.000172214 -1.00051 0.000106445022237024	5.000000e-02
15	6.000000e-01	30	-10.8276406837264 1.68139982049762e-05 -1.99888 0.00013800873867769	-10.7701 0.00112045 -1.00114 0.000519160394849232	5.000000e-02
15	6.000000e-01	45	-10.8311644785203 -3.87308949278279e-05 -1.9988 3.33273103263846e-05	-10.7719 5.33901e-06 -1.00067 0.000149569889476713	5.000000e-02
16	6.000000e-01	32	-10.833147115711 -2.39607426514153e-05 -1.99792 0.00015627158334641	-10.7769 0.0015031 -1.00114 0.000804333392572292	5.000000e-02
16	6.000000e-01	48	-10.8365873712819 1.7250359186213e-05 -1.99675 0.000116595618169178	-10.7773 -5.24721e-06 -1.00075 0.000199673306112012	5.000000e-02
18	6.000000e-01	36	-10.843818847898 -1.32691322546867e-05 -2.00086 0.000721480656942465	-10.7825 0.000484967 -1.00245 0.000727047485941625	5.000000e-02
18	6.000000e-01	54	-10.8472804231615 7.23993999089951e-06 -1.99876 0.000272543595899244	-10.7838 -0.00082878 -1.00105 0.000315069878921684	5.000000e-02
20	6.000000e-01	40	-10.8551357574856 1.9136106216861e-05 -2.00324 0.000241172430622089	-10.7871 -0.00290591 -1.00233 0.000767491813146455	5.000000e-02
20	6.000000e-01	60	-10.8558379259004 2.51630689164249e-06 -2.00215 0.000212665269136939	-10.7881 -0.00176168 -1.00123 0.00025995656323502	5.000000e-02
4	6.000000e-01	12	-9.64330751903065 -0.000116656435424221 -1.99999 2.3871742038565e-06	-9.86957 0.000297839 -1.00002 1.11809784237136e-06	5.000000e-02
4	6.000000e-01	8	-9.64254709202818 4.33995399502611e-07 -1.99996 1.87799863650079e-05	-9.86797 0.000446693 -1.00081 2.55501957707147e-05	5.000000e-02
5	6.000000e-01	10	-10.2116265998302 -1.33696784451165e-05 -2.00037 3.56818815536668e-05	-10.2237 0.00153504 -1.00006 0.00011770674470133	5.000000e-02
5	6.000000e-01	15	-10.2121126592747 -2.16305888178997e-06 -2.00001 8.72956457059861e-06	-10.2232 0.00132083 -0.999988 7.21880669371465e-07	5.000000e-02
6	6.000000e-01	12	-10.2414698206934 3.64637204486665e-06 -0.000253684 5.27761179945164e-05	-10.4039 -2.66151e-05 -1.00046 0.000206014653658191	5.000000e-02
6	6.000000e-01	18	-10.2434066878549 -8.84744575503291e-07 -6.3799e-05 1.65245828112569e-06	-10.4043 9.72741e-05 -1.00016 8.48596856786267e-06	5.000000e-02
7	6.000000e-01	14	-10.5623138830865 -7.76050579119007e-06 -2.00001 0.000160523319162978	-10.515 3.6067e-05 -1.00088 5.39181492033894e-05	5.000000e-02
7	6.000000e-01	21	-10.563004850496 2.07547897752933e-06 -1.99955 5.60261254882915e-06	-10.5155 2.59824e-05 -1.00018 1.08614998620463e-05	5.000000e-02
8	6.000000e-01	16	-10.3440530343431 -9.06438858687408e-06 -0.000127127 6.96920005842026e-05	-10.6004 -0.000593691 -1.00118 0.000103460379249674	5.000000e-02
8	6.000000e-01	24	-10.3441012189147 1.49470400892396e-06 -0.000112629 2.04687261080288e-05	-10.6011 -1.1614e-05 -1.00004 1.20116197017504e-05	5.000000e-02
9	6.000000e-01	18	-10.7054307929921 -1.96061707915984e-05 -1.99877 7.02776551762272e-05	-10.6541 -0.000397871 -1.0011 0.000183116836545145	5.000000e-02
9	6.000000e-01	27	-10.7052131496621 1.25830712114313e-05 -1.99711 1.27977875552249e-05	-10.6551 -0.000152152 -1.00019 2.49519557703686e-05	5.000000e-02
10	7.000000e-01	20	-10.9656017602587 -5.01540950565432e-05 -1.99855 3.65143361001515e-05	-10.7968 -0.00146409 -1.00199 0.000322843450727035	5.000000e-02
10	7.000000e-01	30	-10.9660384941182 5.63411717618508e-08 -1.99714 1.76611122345973e-05	-10.7984 0.000213056 -1.0004 4.17811529251819e-05	5.000000e-02
11	7.000000e-01	22	-10.9973553258333 0.000385432481975837 -2.0026 0.000140238411209353	-10.8242 0.000369083 -1.00261 0.000373046923210309	5.000000e-02
11	7.000000e-01	33	-10.9973416955131 -1.52730946105508e-05 -2.00011 2.24938980083165e-05	-10.826 0.000586697 -1.00147 4.63875993729785e-05	5.000000e-02
12	7.000000e-01	24	-11.0142952462128 2.87287392032771e-06 -1.99838 8.84985064494636e-05	-10.8439 -0.00404482 -1.00382 0.000475331504023584	5.000000e-02
12	7.000000e-01	36	-11.0149973197649 2.21761089844348e-06 -1.99766 2.61979639081354e-05	-10.848 0.000242638 -1.00021 5.83192387209747e-05	5.000000e-02
13	7.000000e-01	26	-11.0169744024337 5.11734248816433e-05 -1.99797 7.67745132780483e-05	-10.8527 0.000718416 -1.00108 0.000276037811090938	5.000000e-02
13	7.000000e-01	39	-11.0187997711788 2.74561596251468e-06 -1.9975 2.71152903186455e-05	-10.8551 -6.71182e-05 -1.00048 8.31077797074962e-05	5.000000e-02
14	7.000000e-01	28	-11.0162490430863 2.04331983520223e-05 -1.9991 0.00013461791072225	-10.8358 0.000944473 -1.20143 0.000880733901781671	5.000000e-02
14	7.000000e-01	42	-11.0211100437376 -5.80275959655499e-06 -1.99875 5.6530608593952e-05	-10.8372 6.37759e-05 -1.19914 0.000105792116750023	5.000000e-02
15	7.000000e-01	30	-11.0271809698455 3.89230680340187e-05 -2.00041 0.000181629084822811	-10.8704 0.00109528 -1.00124 0.00053729582156608	5.000000e-02
15	7.000000e-01	45	-11.0309342268462 3.65901840800658e-05 -1.99944 6.61438278093673e-05	-10.8721 -2.59545e-05 -1.00071 0.000152520863519389	5.000000e-02
16	7.000000e-01	32	-11.0332753231229 1.04512449197406e-05 -2.00171 0.000257410105747153	-10.8488 -0.000530736 -1.16292 0.000659810521176771	5.000000e-02
16	7.000000e-01	48	-11.0367661455812 -1.42267414783652e-05 -2.00002 0.000164493964858763	-10.851 -0.000243558 -1.1616 0.000175676480541627	5.000000e-02
18	7.000000e-01	36	-11.0441568108442 7.23573011574904e-06 -2.00316 0.000723039934557133	-10.8814 -0.000435746 -1.01899 0.000513613305820984	5.000000e-02
18	7.000000e-01	54	-11.0473404577313 1.6183019156045e-05 -2.00106 0.000285665714514481	-10.8824 -0.000420283 -1.01812 0.000292107669518459	5.000000e-02
20	7.000000e-01	40	-11.0551088764273 -1.20695675135155e-05 -2.0031 0.000137078606859128	-10.8846 -0.00135512 -1.02372 0.000903658611533215	5.000000e-02
20	7.000000e-01	60	-11.0561361246717 3.92709096872693e-06 -2.00233 0.000201203617581689	-10.8852 -0.000611041 -1.02171 0.0002202201790782	5.000000e-02
4	7.000000e-01	12	-10.0928749142913 -5.71185282952948e-06 -1.99999 9.91547002336717e-07	-9.94419 -0.0287898 -1.00001 2.26910180989111e-06	5.000000e-02
4	7.000000e-01	8	-10.0914230077108 0.000148716123615007 -1.99989 4.00879226934944e-05	-9.9434 -0.0288536 -1.00027 3.83857380473566e-05	5.000000e-02
5	7.000000e-01	10	-10.4355980491288 -7.23021776732609e-06 -2.00092 5.26323267638237e-05	-10.3241 0.00158085 -1.00007 0.000140047509527338	5.000000e-02
5	7.000000e-01	15	-10.4360332957001 -5.89822808572636e-07 -2.00002 9.73084430130333e-06	-10.3236 0.00134576 -0.999988 6.55040066477414e-07	5.000000e-02
6	7.000000e-01	12	-10.6105774936436 1.71492011237799e-06 -2.00104 0.000413823271413087	-10.5044 -0.000101278 -1.00058 0.000215752723581035	5.000000e-02
6	7.000000e-01	18	-10.6119785388335 8.39825686319647e-07 -2.00008 9.48712227339081e-06	-10.5049 0.000107455 -1.00017 9.09166685171736e-06	5.000000e-02
7	7.000000e-01	14	-10.7634500433758 1.76405827825958e-05 -2.00042 0.000187467941094948	-10.6154 -2.0094e-05 -1.00077 4.32118111398775e-05	5.000000e-02
7	7.000000e-01	21	-10.764142018505 9.53584997445255e-06 -1.99989 5.90621283915578e-06	-10.6158 9.44378e-05 -1.00018 1.17858308603442e-05	5.000000e-02
8	7.000000e-01	16	-10.8225361648016 -0.00054362381333649 -1.99687 3.84946782690299e-05	-10.7007 -0.000627457 -1.00122 0.000110308795739032	5.000000e-02
8	7.000000e-01	24	-10.8223739738321 -0.000543599104172889 -1.99638 3.19183046515847e-05	-10.7012 -5.31918e-05 -1.00012 1.19588454339793e-05	5.000000e-02
9	7.000000e-01	18	-10.9063074446985 -2.25562864983316e-06 -2.00133 7.98360922311667e-05	-10.754 -0.000490979 -1.00115 0.000184575698237863	5.000000e-02
9	7.000000e-01	27	-10.9061144618385 -1.72015452720529e-06 -1.99964 1.1749905150162e-05	-10.7551 -0.000237162 -1.00019 3.82135588191619e-05	5.000000e-02
10	8.000000e-01	20	-11.1646365433271 -2.91980801678498e-05 -2.00181 4.01983514214388e-05	-10.8972 -0.00158839 -1.00393 0.000383223759339125	5.000000e-02
10	8.000000e-01	30	-11.1645589952197 -1.37092420793873e-07 -2.00005 1.3527313519701e-05	-10.8988 0.00164373 -1.00181 4.62222612585254e-05	5.000000e-02
11	8.000000e-01	22	-11.1977558327424 -0.000299386474968382 -2.00345 0.000124228134805506	-10.8365 -0.000994099 -2.55004 0.00026929460222746	5.000000e-02
11	8.000000e-01	33	-11.1970362597654 6.31384902362699e-06 -2.0003 1.5369098213246e-05	-10.8382 -4.70742e-05 -2.55057 8.39315650445954e-05	5.000000e-02
12	8.000000e-01	24	-11.214876227065 -2.67077039661593e-05 -1.99999 7.93643918762493e-05	-10.857 -0.00176741 -2.35078 0.000384594751031413	5.000000e-02
12	8.000000e-01	36	-11.2154704441633 -3.48905818228507e-06 -1.99924 2.32900214942249e-05	-10.8583 0.000184872 -2.35083 4.44314404666558e-05	5.000000e-02
13	8.000000e-01	26	-11.218298011958 -2.11318181489927e-05 -1.99959 1.93235169518041e-05	-10.924 -0.00038906 -1.47959 0.000640567425100461	5.000000e-02
13	8.000000e-01	39	-11.2199322102466 -1.0764809699894e-06 -1.999 2.35412763091811e-05	-10.9264 -0.000302711 -1.47904 6.59968112655363e-05	5.000000e-02
14	8.000000e-01	28	-11.2226604639981 6.36167828795605e-06 -1.99965 0.000140686784972125	-10.8722 -0.000826014 -2.34841 0.000471990985173164	5.000000e-02
14	8.000000e-01	42	-11.2257440007429 5.61862447502658e-06 -1.99974 4.34264807345002e-05	-10.8751 0.000285316 -2.34926 6.97853471634021e-05	5.000000e-02
15	8.000000e-01	30	-11.2271089929117 3.22489183206746e-05 -2.00123 0.000187971441699732	-10.8824 0.000973639 -2.30636 0.000301871729995225	5.000000e-02
15	8.000000e-01	45	-11.2309113062318 -3.68153062982558e-05 -1.99986 7.87852953018838e-05	-10.8839 -0.00026388 -2.3074 3.34677366031375e-05	5.000000e-02
16	8.000000e-01	32	-11.2356211794208 2.38585735568788e-05 -2.00223 0.000203041093443994	-10.9772 0.00128319 -1.00128 0.000792890416567616	5.000000e-02
16	8.000000e-01	48	-11.238401339894 -1.79536757869022e-06 -2.00042 0.000164419618270959	-10.9776 0.000217545 -1.00079 0.00017972504474739	5.000000e-02
18	8.000000e-01	36	-11.2452408459727 3.40141408811441e-05 -2.00369 0.000445583920682647	-10.9104 -0.00216144 -2.08574 0.000653251298304394	5.000000e-02
18	8.000000e-01	54	-11.248012800336 -2.71670650975545e-06 -2.00201 0.00029042896438059	-10.9111 -0.000867541 -2.08583 0.000216203994959614	5.000000e-02
20	8.000000e-01	40	-11.2556202674509 -5.88610036863045e-06 -2.00324 0.000143981583562651	-10.9186 -0.00359726 -1.98356 0.000349820946248988	5.000000e-02
20	8.000000e-01	60	-11.2565295229987 3.1654178932912e-05 -2.00238 0.00021158027128606	-10.9214 0.0010644 -1.98492 0.000126735841064323	5.000000e-02
4	8.000000e-01	12	-10.2334545927594 -1.69393613463527e-05 -2.00003 2.00276459135275e-06	-10.1119 -9.11292e-07 -1.17342 1.63789256266355e-06	5.000000e-02
4	8.000000e-01	8	-10.2326098541304 5.2486746106058e-05 -1.99991 2.40501014679494e-05	-10.111 -0.000115829 -1.17388 2.38698997973211e-05	5.000000e-02
5	8.000000e-01	10	-10.6343603410158 -7.8165930513692e-06 -2.00092 5.70055328258096e-05	-10.3842 -0.000333482 -1.28352 0.000119219602881236	5.000000e-02
5	8.000000e-01	15	-10.6347449833018 -1.9690460748489e-07 -2.00001 8.69177660094208e-06	-10.385 2.0939e-05 -1.28321 5.86021928786541e-06	5.000000e-02
6	8.000000e-01	12	-10.8027676067191 -2.48415345196601e-05 -2.00105 0.000379308685415639	-10.605 -2.67635e-05 -1.0006 0.000214187560454149	5.000000e-02
6	8.000000e-01	18	-10.8042175011445 -2.49075820372372e-06 -2.00009 1.52829432587846e-05	-10.6055 0.000126418 -1.00019 1.02201245562882e-05	5.000000e-02
7	8.000000e-01	14	-10.964748531992 5.69510577356856e-05 -2.0007 0.000184470727874846	-10.716 -4.75823e-05 -1.00085 4.50745968627385e-05	5.000000e-02
7	8.000000e-01	21	-10.9653612818246 -9.97356542311407e-06 -2.0001 6.37310212155145e-06	-10.7164 5.30678e-05 -1.00018 1.03152565764033e-05	5.000000e-02
8	8.000000e-01	16	-11.0384752817504 -1.57513372108563e-05 -2.00078 6.38263201369763e-05	-10.7051 0.00132015 -2.99577 0.000150722373353703	5.000000e-02
8	8.000000e-01	24	-11.0380720698294 1.23303357938754e-06 -1.99998 2.57120959601977e-05	-10.7064 -0.000298222 -2.99573 1.38252525620553e-05	5.000000e-02
9	8.000000e-01	18	-11.0956348633471 -0.000117604808895003 -2.00133 0.000102300351636683	-10.8544 -0.000515918 -1.00118 0.00018354688156802	5.000000e-02
9	8.000000e-01	27	-11.0945573780757 1.69635247046684e-05 -2.00032 4.10781497265921e-05	-10.8552 -0.000258064 -1.00021 4.09295035260886e-05	5.000000e-02
10	9.000000e-01	20	-11.3655696033643 -5.28551746668778e-05 -2.00212 4.2478248413245e-05	-11.0919 -0.00172555 -3.00058 0.000212259830786541	5.000000e-02
10	9.000000e-01	30	-11.3650353808809 3.5065607067917e-07 -2.0001 1.39159257932595e-05	-11.0914 2.76039e-05 -2.99889 1.73011260163315e-05	5.000000e-02
11	9.000000e-01	22	-11.3985305886148 0.000257345073409233 -2.00368 0.000137541299927276	-11.1057 -0.0018743 -2.99882 0.000240916688097732	5.000000e-02
11	9.000000e-01	33	-11.397271422443 -3.45904881677433e-05 -2.0003 1.39698661147975e-05	-11.1064 0.000174568 -2.99725 3.02689341560117e-05	5.000000e-02
12	9.000000e-01	24	-11.4163611549275 -9.64451043182621e-07 -2.00637 7.53527479687413e-05	-11.1216 0.0002463 -3.00116 0.000116264043042718	5.000000e-02
12	9.000000e-01	36	-11.4157387962484 1.08286257310478e-05 -2.00617 1.08200707595662e-05	-11.1225 -1.72533e-05 -2.99971 2.43697328449089e-05	5.000000e-02
13	9.000000e-01	26	-11.4238851299289 7.85243962260785e-05 -2.00866 0.000162437880340655	-11.1237 0.000340279 -3.00076 0.000118443392682865	5.000000e-02
13	9.000000e-01	39	-11.4234555399428 6.75620600796255e-06 -2.00698 2.08954453890524e-05	-11.1273 0.000603174 -2.99906 3.91002390507996e-05	5.000000e-02
14	9.000000e-01	28	-11.4297577144851 -8.09515615704404e-05 -2.00713 0.00024739037708288	-11.1365 0.00148005 -3.00033 0.000258196688284575	5.000000e-02
14	9.000000e-01	42	-11.4307481179588 -6.80341757246065e-05 -2.00542 4.87879282284548e-05	-11.136 0.000419217 -2.99926 5.70704027442092e-05	5.000000e-02
15	9.000000e-01	30	-11.4357020116299 9.36995848981018e-05 -2.0068 0.000245441828681408	-11.1405 0.00334087 -2.9982 0.000179301923719434	5.000000e-02
15	9.000000e-01	45	-11.4359214186229 -2.97637723699111e-05 -2.00417 4.6537718915855e-05	-11.1392 0.000677965 -2.99932 3.81837543479099e-05	5.000000e-02
16	9.000000e-01	32	-11.4416964288603 0.000141061688877474 -2.00486 0.000197063355718638	-11.1473 0.0013211 -2.99567 0.000268323676364957	5.000000e-02
16	9.000000e-01	48	-11.441653615018 0.000253423912647499 -2.00258 7.98140902933705e-05	-11.1463 0.000335275 -2.99889 4.76459956964133e-05	5.000000e-02
18	9.000000e-01	36	-11.4502824174868 -0.000114584646400277 -2.00675 0.000150568480673609	-11.1524 0.000286332 -2.99868 0.000795451575701897	5.000000e-02
18	9.000000e-01	54	-11.4502588858753 -8.69227686444306e-06 -2.00453 0.000242542995107109	-11.1532 0.000548561 -2.99957 0.000166129838331774	5.000000e-02
20	9.000000e-01	40	-11.4566428355544 -4.52806152282551e-05 -2.00424 0.000391727351529813	-11.1631 -0.00255582 -2.99793 0.000296089866374297	5.000000e-02
20	9.000000e-01	60	-11.4573701034263 -1.74022443958639e-05 -2.00254 0.000213581223983122	-11.161 0.00166247 -3.00035 0.000135296614120818	5.000000e-02
4	9.000000e-01	12	-10.4563573907344 -8.35472744121005e-06 -2.02933 2.29203191301436e-06	-10.1281 -2.4868e-05 -2.60604 2.39803336408527e-06	5.000000e-02
4	9.000000e-01	8	-10.4544945551476 -7.51525790189632e-05 -2.02938 2.58312155661077e-05	-10.1279 -0.000557924 -2.60561 2.82924911934137e-05	5.000000e-02
5	9.000000e-01	10	-10.8353424207126 -7.86459432599684e-06 -2.00095 5.49957644465536e-05	-10.5843 -0.000181613 -2.9999 6.60383556535892e-05	5.000000e-02
5	9.000000e-01	15	-10.8356210467582 -5.69198470663909e-07 -2.00002 8.72259625792227e-06	-10.5846 -1.46766e-05 -2.99999 1.94902391984654e-06	5.000000e-02
6	9.000000e-01	12	-11.0460113090547 -1.65642314968901e-06 -2.00118 0.000270059442767545	-10.7053 -0.000366421 -1.00083 0.000240432377905369	5.000000e-02
6	9.000000e-01	18	-11.0475937315573 -3.54186804559821e-10 -2.00002 6.46217404919988e-06	-10.7061 0.000116476 -1.00019 1.04919649207033e-05	5.000000e-02
7	9.000000e-01	14	-11.1696015739029 2.66071373804994e-05 -2.00346 2.68908477909057e-05	-10.8975 0.000638069 -2.99888 0.000111332505621262	5.000000e-02
7	9.000000e-01	21	-11.1697854943487 -3.18165472972583e-07 -2.00303 9.78625671577489e-06	-10.8978 -0.000212896 -2.99904 2.93296270752805e-05	5.000000e-02
8	9.000000e-01	16	-11.2480868892368 -3.29325705090227e-05 -2.00404 8.39582615906404e-05	-11.0048 0.00137312 -3.00001 0.000167302674795302	5.000000e-02
8	9.000000e-01	24	-11.2474412388606 5.05527125335215e-06 -2.00365 2.50161154025865e-05	-10.9693 -7.38161e-05 -2.80758 1.15977508572405e-05	5.000000e-02
9	9.000000e-01	18	-11.2975512486042 3.79796043404545e-05 -2.00708 0.000101133311227075	-11.051 -0.000999163 -2.99921 0.000161620025379974	5.000000e-02
9	9.000000e-01	27	-11.2966239152509 -1.07115399222766e-05 -2.00652 4.08344287112922e-05	-11.052 -0.000174314 -2.99928 7.39303860711957e-05	5.000000e-02


==> rawData/large_size_U0.dat <==
#Simple Update simulations (2L)xL hex lattice, kappa=1, U=B=0, mu=0.5
#D, L, EVEN energy, magnetisation, particle number - 2L*L, sd of norm Delta I, ODD energy, magnetisation, particle number - 2L*L, sd of norm Delta I, chi
10 10	-298.379745167701 -0.259097927444462 -18.7534 0.0289532644806678	-298.148 -2.01828 -18.4455 0.0228655741384574 20
10 10	-298.35457011535 -0.0306755079281292 -19.3679 0.0256473090257529	-297.789 -2.02378 -19.0936 0.0242826541688355 30
11 10	-299.918116361666 -0.000209588775004244 -16.778 0.0369625598898688	-299.309 -1.99993 -16.7195 0.0311913483285193 22
11 10	-299.879578159809 0.000382114800561533 -16.7922 0.0360930102315854	-299.276 -2.01259 -16.7203 0.0311432303994314 33
4 10	-277.349136489014 0.20939676528711 -32.4946 7.64962173383974e-05	-277.63 -4.5113 -31.0744 6.14615477577594e-05 12
4 10	-277.327695622639 0.209634670084264 -32.4895 0.000150908562688042	-277.608 -4.51103 -31.0726 0.000126771085429004 8
5 10	-285.946033246578 -0.0393772262386402 -28.9083 0.000962492734235771	-286.335 -2.05319 -27.3248 0.000829699229658544 10
5 10	-285.96945350636 -0.0366655724689949 -28.9065 0.000715713625703231	-286.368 -2.05188 -27.324 0.000657577682902774 15
6 10	-291.05458818501 0.0725269963488182 -25.4449 0.00328781961777237	-290.076 -3.21812 -25.3316 0.00275070712785896 12
6 10	-291.052514210194 0.0729159721306598 -25.4402 0.00308301235702026	-290.074 -3.21984 -25.3264 0.00264284112401586 18
7 10	-293.342411738509 -0.0382725739605567 -24.304 0.00679973593607758	-293.122 -2.00741 -23.4825 0.00681592202363785 14
7 10	-293.345965962612 -0.0386156142937127 -24.3073 0.00730641739049594	-293.126 -2.01313 -23.4834 0.00716826536852485 21
8 10	-295.95022959603 -0.000322374167012378 -22.4795 0.0139310486676949	-295.749 -0.0843956 -21.7351 0.0135708954043756 16
8 10	-295.924413613668 -0.000218824027092533 -22.4776 0.0150365388690836	-295.093 -1.35483 -21.8538 0.0121232807558923 24
9 10	-297.617315273178 -0.00125326189569235 -19.5835 0.0240062326409011	-297.303 -0.137421 -19.0422 0.0228077961759338 18
10 15	-682.034446135984 0.136656588157976 -38.2432 0.0406623307459613	-681.728 -2.38783 -37.1746 0.0425965996968095 20
10 15	-681.922920335153 0.135948647453501 -38.2424 0.0443284432903713	-681.605 -2.39988 -37.1777 0.0432301558712154 30
4 15	-625.966975417992 -0.911329602967195 -67.3044 0.000177796886456929	-626.581 -10.4717 -67.4824 0.000151183849367353 12
4 15	-625.927338226215 -0.910763566234243 -67.3037 0.000268032373386431	-626.539 -10.4709 -67.4801 0.000231940773182104 8
5 15	-644.108695804626 1.05079554919401 -63.463 0.00157192215789955	-642.658 -11.4278 -63.088 0.00107973167060702 10
5 15	-644.13285363416 1.05038525652446 -63.4282 0.00110096075280333	-642.686 -11.4301 -63.063 0.000855984602983436 15
6 15	-667.117126757106 -0.0232420092104268 -54.6843 0.00728605800174456	-665.158 -4.66626 -55.1234 0.0068898705371713 12
6 15	-667.075820000383 -0.0229350003903495 -54.6328 0.00715448400537232	-665.123 -4.67271 -55.068 0.00686873638229824 18
7 15	-670.557199017034 -0.81803927414479 -53.5541 0.0108596840253056	-670.206 -4.02392 -52.6725 0.010703742281366 14
7 15	-670.616585764682 -0.819586276076712 -53.58 0.0129739465542551	-670.261 -4.02816 -52.6948 0.0124592331153464 21
8 15	-674.984907136752 0.415614416463133 -48.9292 0.0176043921411069	-674.279 -6.02604 -48.7387 0.0173862358840971 16
9 15	-679.612999435687 0.0145256660489828 -41.5051 0.0323030522903513	-679.045 -2.45107 -40.7256 0.0310389084389143 18
4 20	na na na na	-1120.17 -18.7703 -121.1 0.000218980961170803 8


==> rawData/large_size_U2.dat <==
#Simple Update simulations (2L)xL hex lattice, kappa=1, U=2, B=0, mu=0.5
#D, L, EVEN energy, magnetisation, particle number - 2L*L, sd of norm Delta I, ODD energy, magnetisation, particle number - 2L*L, sd of norm Delta I, chi
10 6	-71.5221643941389 -0.00483026324381665 -6.09283 0.0174575848326603	-71.5121 -0.191266 -6.00651 0.0146963167597511 20
10 6	-71.525777940876 -0.00512513580446989 -6.0817 0.0134019556557947	-71.5207 -0.198318 -5.99249 0.0124980141158878 30
11 6	-72.0810578918363 0.000265632832567072 -5.99647 0.00778707796318447	-71.6633 -0.440135 -5.85056 0.0144948833361203 22
12 6	na na na na	-72.1212 -1.04257 -3.99335 0.0151238656719087 24
4 6	-64.6871551160435 1.60662893545711 -5.78164 1.70074582228878e-05	-64.4566 -3.22524 -6.02906 1.66180468633005e-05 12
4 6	-64.6817834220437 1.60596090500993 -5.78339 0.000115030146310838	-64.4504 -3.22484 -6.02974 0.000143758056641082 8
5 6	-67.9418901684874 -0.12004382418824 -4.0616 0.000265355689947243	-67.831 -1.53443 -2.06502 0.000263187749985147 10
5 6	-67.9369096430154 -0.12095143387053 -4.05719 0.00012255674296793	-67.8255 -1.53432 -2.05919 0.000114787997448627 15
6 6	-69.8618772934736 -1.07623624218639 -2.0076 0.000797665779988172	-69.758 -1.60796 -2.00862 0.00082931667311139 12
6 6	-69.8795183041193 -1.0746140439802 -2.00153 0.000603915198735825	-69.7757 -1.60282 -2.00158 0.000544125091210793 18
7 6	-70.1945372641326 -0.105832580402943 -4.01647 0.0025251389922148	-69.8111 -0.638759 -6.01399 0.00292942778134506 14
7 6	-70.2154187362787 -0.105488703993029 -4.00573 0.00258852281045199	-69.8301 -0.638966 -6.00546 0.00289512317318611 21
8 6	-71.2477554982808 0.148549106549026 -2.1417 0.00224218587952786	-71.1654 -1.57027 -2.05937 0.001476197739713 16
8 6	-71.2652708358897 0.148485879739056 -2.13469 0.00206668062071073	-71.1791 -1.57156 -2.05209 0.00139769853618006 24
9 6	-71.2290758899078 0.00107735038288841 -6.0305 0.00831987980632642	-71.5326 -0.455156 -4.06984 0.00124851981100821 18
10 10	-207.715729223072 -0.205986206787954 -14.3123 0.0168163329075116	-207.334 -4.14134 -14.1775 0.0195753499469515 20
10 10	-207.743311914618 -0.205295317319842 -14.2798 0.013804721809627	-207.36 -4.11268 -14.144 0.0155648209555265 30
4 10	-186.902632773802 -1.45937628967503 -16.0397 4.0346692843124e-05	-186.957 -5.81919 -16.0499 2.85834186156474e-05 12
4 10	-186.892298851446 -1.45780498537643 -16.049 0.0002013712329641	-186.947 -5.81843 -16.0582 0.000158787532008427 8
5 10	-194.552212707227 0.974718262376911 -14.1306 0.000539389184911702	-194.738 -4.0056 -12.1375 0.000545241287835561 10
5 10	-194.556026799189 0.977547713481917 -14.1157 0.000428089959643431	-194.732 -4.00587 -12.1241 0.000174810235903483 15
6 10	-200.210000845644 -0.936682874330691 -16.0427 0.00117881883142983	-201.346 -3.04944 -12.0317 0.000842588225001735 12
6 10	-200.268823280643 -0.934229338087316 -16.0075 0.00113384607282489	-201.401 -3.0483 -12.0033 0.000637922961549268 18
7 10	-203.109683063651 -0.968088262526565 -14.0274 0.00125490996140926	-202.869 -6.01416 -12.0228 0.0038514170752664 14
7 10	-203.166149085746 -0.972375822321422 -14.0057 0.00145452037696666	-202.928 -6.00936 -11.9992 0.00337325231661385 21
8 10	-203.812759994623 -2.56520732768691 -16.0449 0.00748770786470587	-204.726 -5.03635 -12.0766 0.00233334922826425 16
8 10	-203.828967306767 -2.56706170876388 -16.0225 0.0065273436890276	-204.758 -5.03795 -12.0557 0.00185293998135515 24
9 10	-205.196259591358 0.0168436500608033 -16.1082 0.00831597237536513	-204.478 -3.75444 -18.0089 0.00896644990188197 18
9 10	-205.211904905718 0.0197772546352228 -16.095 0.00741826400865052	-204.484 -3.75096 -17.9944 0.00720645876367845 27
10 15	-476.99338406838 -0.0324386399366328 -30.7568 0.0161489943002476	-476.384 -9.75251 -28.6741 0.0185851774868241 20
4 15	-432.403492008337 0.555763121282395 -26.1933 6.22753829293288e-05	-430.717 -12.5683 -30.1684 7.87857629133597e-05 12
4 15	-432.389527839572 0.556139209050996 -26.2152 0.000285113909602844	-430.701 -12.5632 -30.188 0.000226348339908043 8
5 15	-446.414876604981 3.67419060318137 -30.2244 0.000348605577195857	-445.73 -13.8672 -30.2188 0.000579490647223898 10
5 15	-446.408939451364 3.67585098958526 -30.1886 0.000391735930371695	-445.728 -13.8787 -30.1796 0.000453425702278739 15
6 15	-463.388213240722 0.524979924841973 -24.086 0.00222430722667967	-462.191 -9.90581 -26.079 0.00113273690645837 12
6 15	-463.531229886423 0.521950063302253 -24.0131 0.00153102112771095	-462.317 -9.89167 -26.0113 0.00100509470958098 18
7 15	-465.623475340259 -0.59988543354057 -34.0723 0.0039071160515642	-465.851 -10.3893 -32.0755 0.00302642723952291 14
7 15	-465.745373526401 -0.598227516767615 -34.0093 0.0033877109130754	-465.969 -10.3766 -32.0199 0.00315127400974672 21
8 15	-469.316886730929 1.58893163726213 -34.0942 0.00855503928632915	-468.917 -9.70866 -34.0793 0.00755897774853306 16
8 15	-469.363692262832 1.58642255401716 -34.0692 0.00740612542760507	-468.964 -9.71145 -34.0514 0.00630723152488762 24
9 15	-473.041765718215 0.936426324225677 -32.3356 0.0208953194073516	-474.022 -8.37473 -26.5716 0.0117379933279462 18


==> rawData/readme.txt <==
The raw data of the figures of the lattice proceedings 2021 'The Hubbard model with fermionic tensor networks' can be found in the following files:
Figure 3   : boundaryMPSdimTest_144.dat
Figure 4   : energy_3x4.dat
Figure 5   : energy_3x4.dat
Figure 6(a): large_size_U0.dat
Figure 6(b): large_size_U2.dat

